On motifs in colored graphs

One of the most important concepts in biological network analysis is that of network motifs, which are patterns of interconnections that occur in a given network at a frequency higher than expected in a random network. In this work we are interested in searching and inferring network motifs in a class of biological networks that can be represented by vertex-colored graphs. We show the computational complexity for many problems related to colorful topological motifs and present efficient algorithms for special cases. We also present a probabilistic strategy to detect highly frequent motifs in vertex-colored graphs. Experiments on real data sets show that our algorithms are very competitive both in efficiency and in quality of the solutions.

==> incr-straight.dat <==
size 	count 	y-motif
5		1017	0.1
6		4567	0.1
7		18292	0.1
5		712		0.99
6		3790	0.99
7		16373	0.99
5		299		0.999
6		1931	0.999
7		9617	0.999

==> nullmodel-0.99.dat <==
size 	motifs 	type_threshold
5 		3552	real_2
6 		17372	real_2
7 		70859	real_2
8 		256146	real_2
5		1595	real_5
6		7991	real_5
7		33318	real_5
8		122796	real_5
5		2177	random_2
6		2475	random_2
7		495		random_2
8		82		random_2
5		230		random_5
6		80		random_5
7		22		random_5
8		1		random_5

==> nullmodel-0.999.dat <==
size 	motifs 	type_threshold
5 		1348	real_2
6 		8162	real_2
7 		39499	real_2
8 		163889	real_2
5		712		real_5
6		4261	real_5
7		20441	real_5
8		84201	real_5
5		1487	random_2
6		1140	random_2
7		82		random_2
8		21		random_2
5		125		random_5
6		35		random_5
7		1		random_5
8		1		random_5

==> sample-var.dat <==
samplesize	dst		motifsize
1e+06		-0.0097	6
1e+06		-0.0065	6
1e+06		-0.0292	6
1e+06		0.0248	6
1e+06		-0.0015	6
2e+06		0.0052	6
2e+06		0.0011	6
2e+06		0.0093	6
2e+06		0.0072	6
2e+06		0.0129	6
3e+06		0.0008	6
3e+06		-0.0045	6
3e+06		0.0002	6
3e+06		-0.0113	6
3e+06		0.0118	6
4e+06		-0.0080	6
4e+06		0.0077	6
4e+06		0.0036	6
4e+06		-0.0093	6
4e+06		-0.0069	6
5e+06		-0.0068	6
5e+06		0.0010	6
5e+06		0.0041	6
5e+06		-0.0050	6
5e+06		-0.0006	6
1e+06		0.0104	9
1e+06		-0.0045	9
1e+06		0.0050	9
1e+06		-0.0147	9
1e+06		-0.0179	9
2e+06		0.0079	9
2e+06		0.0164	9
2e+06		0.0137	9
2e+06		0.0009	9
2e+06		-0.0435	9
3e+06		0.0028	9
3e+06		-0.0164	9
3e+06		-0.0048	9
3e+06		0.0012	9
3e+06		0.0081	9
4e+06		0.0168	9
4e+06		0.0031	9
4e+06		-0.0003	9
4e+06		0.0097	9
4e+06		-0.0061	9
5e+06		0.0054	9
5e+06		0.0013	9
5e+06		-0.0124	9
5e+06		0.0026	9
5e+06		-0.0037	9
